Learnt dynamics generalizes across tasks, datasets, and populations

Differentiating multivariate dynamic signals is a difficult learning problem as the feature space may be large yet often only a few training examples are available. Traditional approaches to this problem either proceed from handcrafted features or require large datasets to combat the m >> n problem. In this paper, we show that the source of the problem---signal dynamics---can be used to our advantage and noticeably improve classification performance on a range of discrimination tasks when training data is scarce. We demonstrate that self-supervised pre-training guided by signal dynamics produces embedding that generalizes across tasks, datasets, data collection sites, and data distributions. We perform an extensive evaluation of this approach on a range of tasks including simulated data, keyword detection problem, and a range of functional neuroimaging data, where we show that a single embedding learnt on healthy subjects generalizes across a number of disorders, age groups, and datasets.

==> AUC_Sim_New_SVAR_2.csv <==
AUC,Number of Subjects Per Class,Method Type
0.7084,15,NPT
0.8381,15,NPT
0.6546,15,NPT
0.6648,15,NPT
0.7134,15,NPT
0.6821,15,NPT
0.7943,15,NPT
0.711,15,NPT
0.6006,15,NPT
0.7763,15,NPT
0.8259,30,NPT
0.78105,30,NPT
0.8336,30,NPT
0.8033,30,NPT
0.8164,30,NPT
0.7429,30,NPT
0.6998,30,NPT
0.715,30,NPT
0.8168,30,NPT
0.74,30,NPT
0.8243,60,NPT
0.9005,60,NPT
0.7965,60,NPT
0.8643,60,NPT
0.747,60,NPT
0.7996,60,NPT
0.8616,60,NPT
0.7822,60,NPT
0.8394,60,NPT
0.8133,60,NPT
0.8582,90,NPT
0.8552,90,NPT
0.8796,90,NPT
0.7491,90,NPT
0.8011,90,NPT
0.748,90,NPT
0.855,90,NPT
0.8023,90,NPT
0.8542,90,NPT
0.8649,90,NPT
0.8866,120,NPT
0.8779,120,NPT
0.8684,120,NPT
0.8742,120,NPT
0.8839,120,NPT
0.9172,120,NPT
0.904,120,NPT
0.8827,120,NPT
0.8441,120,NPT
0.9354,120,NPT
0.8612,15,UFPT
0.8711,15,UFPT
0.8703,15,UFPT
0.8396,15,UFPT
0.8562,15,UFPT
0.8486,15,UFPT
0.881,15,UFPT
0.8675,15,UFPT
0.888,15,UFPT
0.8895,15,UFPT
0.8829,30,UFPT
0.872,30,UFPT
0.8592,30,UFPT
0.8835,30,UFPT
0.8984,30,UFPT
0.8609,30,UFPT
0.8889,30,UFPT
0.8453,30,UFPT
0.8932,30,UFPT
0.873,30,UFPT
0.8838,60,UFPT
0.8857,60,UFPT
0.8672,60,UFPT
0.8969,60,UFPT
0.9107,60,UFPT
0.8916,60,UFPT
0.8777,60,UFPT
0.8837,60,UFPT
0.8948,60,UFPT
0.8716,60,UFPT
0.9221,90,UFPT
0.896,90,UFPT
0.8811,90,UFPT
0.898,90,UFPT
0.9007,90,UFPT
0.8891,90,UFPT
0.8775,90,UFPT
0.9171,90,UFPT
0.909,90,UFPT
0.9232,90,UFPT
0.8704,120,UFPT
0.8699,120,UFPT
0.8911,120,UFPT
0.8997,120,UFPT
0.8913,120,UFPT
0.8799,120,UFPT
0.8823,120,UFPT
0.8942,120,UFPT
0.9079,120,UFPT
0.926,120,UFPT
0.8421,15,FPT
0.8365,15,FPT
0.8525,15,FPT
0.8874,15,FPT
0.8724,15,FPT
0.8609,15,FPT
0.7898,15,FPT
0.8752,15,FPT
0.8506,15,FPT
0.8595,15,FPT
0.8783,30,FPT
0.8746,30,FPT
0.8842,30,FPT
0.8864,30,FPT
0.8797,30,FPT
0.8901,30,FPT
0.8474,30,FPT
0.8523,30,FPT
0.8766,30,FPT
0.8477,30,FPT
0.8904,60,FPT
0.881,60,FPT
0.8606,60,FPT
0.8664,60,FPT
0.8747,60,FPT
0.8774,60,FPT
0.8805,60,FPT
0.8784,60,FPT
0.8657,60,FPT
0.8845,60,FPT
0.8694,90,FPT
0.8634,90,FPT
0.8356,90,FPT
0.8834,90,FPT
0.879,90,FPT
0.8749,90,FPT
0.8721,90,FPT
0.8644,90,FPT
0.8743,90,FPT
0.8388,90,FPT
0.9006,120,FPT
0.8704,120,FPT
0.8556,120,FPT
0.8886,120,FPT
0.8498,120,FPT
0.8943,120,FPT
0.8632,120,FPT
0.8455,120,FPT
0.8575,120,FPT
0.8645,120,FPT

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

